PhD Thesis. Computer-Aided Assessment of Tuberculosis with Radiological Imaging: From rule-based methods to Deep Learning

Tuberculosis (TB) is an infectious disease caused by Mycobacterium tuberculosis (Mtb.) that produces pulmonary damage due to its airborne nature. This fact facilitates the disease fast-spreading, which, according to the World Health Organization (WHO), in 2021 caused 1.2 million deaths and 9.9 million new cases. Fortunately, X-Ray Computed Tomography (CT) images enable capturing specific manifestations of TB that are undetectable using regular diagnostic tests. However, this procedure is unfeasible to process the thousands of volume images belonging to the different TB animal models and humans required for a suitable (pre-)clinical trial. To achieve suitable results, automatization of different image analysis processes is a must to quantify TB. Thus, in this thesis, we introduce a set of novel methods based on the state of the art Artificial Intelligence (AI) and Computer Vision (CV). Initially, we present an algorithm to assess Pathological Lung Segmentation (PLS). Next, a Gaussian Mixture Model ruled by an Expectation-Maximization (EM) algorithm is employed to automatically. Chapter 3 introduces a model to automate the identification of TB lesions and the characterization of disease progression. Chapter 4 extends the classification of TB lesions. Namely, we introduce a computational model to infer TB manifestations present in each lung lobe of CT scans by employing the associated radiologist reports as ground truth. In Chapter 5, we present a DL model capable of extracting disentangled information from images of different animal models, as well as information of the mechanisms that generate the CT volumes. To sum up, the thesis presents a collection of valuable tools to automate the quantification of pathological lungs. Chapter 6 elaborates on these conclusions.

==> Chapter1/Data/papers_summ_review.dat <==
Paper mycitess Modality ModalityCat Aim General Uncertanty Explainabilty General_n Uncerta_n Explai_N General2 Uncertanty2 Explainabilty2 Trustability Empty
Zheng \citenum{Zheng2020DeepLabel} DL A Segmetation 1.5 0 0 -0.2111166196 -0.1166823195 -0.1359020383 1.28888338 -0.1166823195 -0.1359020383 0.2525843578 0.7415901534
Hofmanninger \citenum{Hofmanninger2020AutomaticProblemb} DL A Segmetation 2 1 0 -0.1108281614 -0.06907972391 -0.1786807399 1.889171839 0.9309202761 -0.1786807399 0.7522395362 0.5799855003
Cao \citenum{Cao2020LongitudinalCases} DL A Segmetation 1.4 1 0 -0.253983502 -0.2825958482 -0.150266715 1.146016498 0.7174041518 -0.150266715 0.5671374369 0.3772078928
Huang \citenum{Huang2020SerialApproach} DL A Segmetation 1.6 1 0 -0.06609699393 -0.03460441768 0.1423518908 1.533903006 0.9653955823 0.1423518908 1.107747473 0.3783958549
Gozes \citenum{Gozes2020CoronavirusLearning} DL A Segmetation 2 1 1 0.1203638716 -0.09824241985 -0.05196823189 2.120363872 0.9017575802 0.9480317681 1.849789348 0.4780343001
Li \citenum{Li2020ArtificialCT} DL A Segmetation 2 1 1 -0.1354029308 -0.1551139389 -0.09393067641 1.864597069 0.8448860611 0.9060693236 1.750955385 0.2139701292
Chen \citenum{Chen2020DeepTomography} DL A Segmetation 1.5 1 0 0.3177761597 -0.3024809123 0.1371574092 1.81777616 0.6975190877 0.1371574092 0.8346764968 0.1150481907
Wang \citenum{Wang2021ACOVID-19} DL A Segmetation 2 1 0 0.09720954116 -0.08301098268 0.002348502451 2.097209541 0.9169890173 0.002348502451 0.9193375198 0.2082094793
Amyar \citenum{Amyar2020Multi-taskSegmentation} DL A Segmetation 2 0.5 0 -0.1463529487 -0.209436931 -0.1329918257 1.853647051 0.290563069 -0.1329918257 0.1575712433 0.17186874
Wu \citenum{Wu2021JCS:Segmentation} DL A Segmetation 2 0.5 1.7 -0.2460472246 -0.137114913 0.06776725565 1.753952775 0.362885087 1.767767256 2.130652343 0.8896062788
Shan \citenum{Shan2021AbnormalPrediction} DL A Segmetation 1 1 1.8 0.1663203174 0.2974838603 0.01283088461 1.166320317 1.29748386 1.812830885 3.110314745 0.512475059
Wang \citenum{Wang2021ACOVID-19} DL A Diagnosis 2 1 0 -0.1528304693 0.2597346131 -0.003001378515 1.847169531 1.259734613 -0.003001378515 1.256733235 0.2271429973
Xu \citenum{Xu2020APneumonia} DL A Diagnosis 1.5 1 0 -0.2135375706 0.2067122219 0.1204856082 1.286462429 1.206712222 0.1204856082 1.32719783 0.6127474661
Li \citenum{Li2020Multi-resolutionDetection} DL A Diagnosis 1.3 1 0 0.1548812077 0.2695230349 -0.1305407419 1.454881208 1.269523035 -0.1305407419 1.138982293 0.2168001105
Bhatia \citenum{Bhatia2019LungApproach} DL A Segmetation 1.5 0 0 0.1897514515 -0.09403486208 -0.1205703119 1.689751451 -0.09403486208 -0.1205703119 0.214605174 0.1803482749
Alakwaa \citenum{Alakwaa2017Lung3D-CNN} DL A Diagnosis 1.4 1 0 -0.3220064256 -0.1471843412 0.07091283851 1.077993574 0.8528156588 0.07091283851 0.9237284973 0.3622132906
Gao \citenum{Gao2018HolisticNetworks} DL A Diagnosis 1.6 1 0 0.1670443769 0.102692648 -0.1234485749 1.767044377 1.102692648 -0.1234485749 0.9792440731 0.4011273232
VanTulder \citenum{VanTulder2016CombiningMachines} DL A Segmetation 1.5 0 1 -0.2130118455 0.07059632423 -0.08269307794 1.286988155 0.07059632423 0.9173069221 0.9879032463 0.3119341752
Xie \citenum{Xie2020RelationalScans} DL A Segmetation 1.5 1 0 0.2525318284 0.2709593274 -0.1209612866 1.752531828 1.270959327 -0.1209612866 1.149998041 0.7526849344
Lee2019 \citenum{Lee2019EfficientImages} DL A Segmetation 1.6 1 0 -0.06548411689 0.155820114 0.05529239634 1.534515883 1.155820114 0.05529239634 1.21111251 0.9403957258
Harrison \citenum{Harrison2017ProgressiveImagesb} DL A Segmetation 1.5 1 0 0.1596895064 0.1999612791 -0.01306977166 1.659689506 1.199961279 -0.01306977166 1.186891507 0.009338403274
Song \citenum{Song2021DeepImages} DL A Diagnosis 1.6 0.5 0 -0.1505412918 0.02746089271 -0.1527216285 1.449458708 0.5274608927 -0.1527216285 0.3747392642 0.9878575892
Gerard \citenum{Gerard2020Multi-resolutionSpecies} DL A Segmetation 2 1 0 -0.1934330017 -0.2227284424 -0.009570693851 1.806566998 0.7772715576 -0.009570693851 0.7677008637 0.1480229709
Qi \citenum{Qi2020MachineStudy} Radiomics B Diagnosis 0.8 1 1 -0.2068681499 -0.1025858812 0.1598523776 0.5931318501 0.8974141188 1.159852378 2.057266496 0.6596302661
Shi \citenum{Shi2021Large-scaleClassification} Radiomics B Diagnosis 0.8 1 2 0.04389839164 0.3325432814 0.01685844231 0.8438983916 1.332543281 2.016858442 3.349401724 0.4502488583
Tang \citenum{Tang2020SeverityImages} Radiomics B Diagnosis 0.7 0 2 -0.1447206066 0.1602312486 0.09226453207 0.5552793934 0.1602312486 2.092264532 2.252495781 0.1831921192
Reddy \citenum{Venkata2019RecognitionNetworks} Radiomics B Segmetation 0.6 0 1 0.06544752323 -0.07168839547 -0.1395978186 0.6654475232 -0.07168839547 0.8604021814 0.788713786 0.6078888926
PalSingh \citenum{Singh2018PerformanceHumans} Radiomics B Diagnosis 1 0 1 -0.2473669256 -0.05010510361 -0.1965907842 0.7526330744 -0.05010510361 0.8034092158 0.7533041122 0.5429942004
Alam \citenum{Alam2018Multi-StageClassifie} Radiomics B Diagnosis 0.8 0 1 -0.2594140844 -0.2851440038 0.1817316745 0.5405859156 -0.2851440038 1.181731675 0.8965876708 0.08517101272
Christodoulidis \citenum{Christodoulidis2017MultisourceAnalysis} Radiomics B Diagnosis 1 1 1 -0.2279674978 -0.2694191833 -0.09033886669 0.7720325022 0.7305808167 0.9096611333 1.64024195 0.4694859842
Zhang2014 \citenum{Zhang2014SlidingAUV} Radiomics B Diagnosis 0.7 0 1 -0.3148486196 0.1076536841 -0.02442273878 0.3851513804 0.1076536841 0.9755772612 1.083230945 0.1988018763
Hawkins \citenum{Hawkins2016PredictingScans} Radiomics B Diagnosis 1 1 1 -0.05751203891 0.2725243268 -0.06849258408 0.9424879611 1.272524327 0.9315074159 2.204031743 0.2170145622
Hwan \citenum{Lee2014UsefulnessStudy} Radiomics B Diagnosis 0.9 1 1 -0.1243462833 0.1101938721 0.02559082923 0.7756537167 1.110193872 1.025590829 2.135784701 0.2637881142
He \citenum{He2016EffectsNodule} Radiomics B Diagnosis 0.6 1 1 -0.1308003499 0.1075165756 0.1387628877 0.4691996501 1.107516576 1.138762888 2.246279463 0.8936917397
Chen2018 \citenum{Chen2018RadiomicClassification} Radiomics B Diagnosis 0.8 1 1 0.181949884 -0.1832499533 -0.1305935824 0.981949884 0.8167500467 0.8694064176 1.686156464 0.9535037474
Choi \citenum{Choi2018RadiomicsCancer} Radiomics B Diagnosis 0.7 1 1 -0.08256985062 0.2972233549 0.1381807276 0.6174301494 1.297223355 1.138180728 2.435404083 0.7271631877
Wilson \citenum{Wilson2017RadiomicsCancer} Radiomics B Diagnosis 0.6 1 1 -0.1871130572 -0.1460854894 -0.1469179842 0.4128869428 0.8539145106 0.8530820158 1.706996526 0.5562643313
Armato \citenum{Kirby2016LUNGxClassification} Radiomics B Diagnosis 0.8 1 1 0.07140707706 -0.1323043716 -0.1307936099 0.8714070771 0.8676956284 0.8692063901 1.736902018 0.9886405932
Coroller \citenum{Coroller2015CT-basedAdenocarcinoma} Radiomics B Diagnosis 0.7 1 1 0.02278376185 -0.2433917353 0.1897735965 0.7227837619 0.7566082647 1.189773597 1.946381861 0.7226124577
Huang2016 \citenum{Huang2016RadiomicsCancer} Radiomics B Diagnosis 0.8 1 1 -0.2816973909 -0.05494429385 0.189548105 0.5183026091 0.9450557061 1.189548105 2.134603811 0.6318983437
Raniery \citenum{Ferreira-Junior2019CT-basedNeoplasms} Radiomics B Diagnosis 0.9 1 1 0.04682742982 0.289988406 0.0119236379 0.9468274298 1.289988406 1.011923638 2.301912044 0.31133294
Zhao2021 \citenum{Zhao2021LungImages} Radiomics B Segmetation 0.5 1 0 -0.08690108644 -0.2494396647 0.02501097776 0.4130989136 0.7505603353 0.02501097776 0.7755713131 0.5156306385
Liu2019 \citenum{Liu2020AForest} Radiomics B Segmetation 1 1 1 -0.0009175546057 0.2506139025 0.1937854218 0.9990824454 1.250613903 1.193785422 2.444399324 0.1096544175
Shen \citenum{Shen2020Quantitative2019} Rule-based C Segmetation 0 1 2 -0.1042279712 -0.2542247163 0.1394017298 0.1042279712 0.7457752837 2.13940173 2.885177014 0.3011862716
Bhandary \citenum{Bhandary2020Deep-learningImages} Rule-based C Segmetation 0 1 1.8 -0.1330141684 -0.1619602572 0.1887769533 0.1330141684 0.8380397428 1.988776953 2.826816696 0.1540407544
Makaju \citenum{Makaju2018LungImages} Rule-based C Segmetation 0 0 2.2 -0.2513162295 -0.03520633578 0.05647986643 0.2513162295 -0.03520633578 2.256479866 2.221273531 0.3909416494
Abdillah \citenum{Abdillah2017ImageImages} Rule-based C Segmetation 0 0 1.5 0.01529237437 -0.1846421747 -0.1940818142 0.01529237437 -0.1846421747 1.305918186 1.121276011 0.5704386668
Avinash \citenum{Avinash2016AnTechnique} Rule-based C Segmetation 0 0 2 -0.2231386205 0.1793538139 -0.1061503563 0.2231386205 0.1793538139 1.893849644 2.073203458 0.1862572145
ReboucasFilho \citenum{ReboucasFilho2017NovelImages} Rule-based C Segmetation 0 1 2.3 0.0188756217 -0.2137396862 0.1484497522 0.0188756217 0.7862603138 2.448449752 3.234710066 0.8229597489
Soliman \citenum{Soliman2016AccurateModeling} Rule-based C Segmetation 1 1 2.1 0.208726368 -0.01364806729 -0.02722113993 1.208726368 0.9863519327 2.07277886 3.059130793 0.2920344463
Hu \citenum{Hu2001AutomaticImages} Rule-based C Segmetation 1 1 2.5 0.146637154 -0.2112548547 0.04634574068 1.146637154 0.7887451453 2.546345741 3.335090886 0.8719939351
Luna \citenum{Luna2015InRabbits} Rule-based C Diagnosis 1 0 2.4 0.1624180398 -0.1944036065 -0.09256682212 1.16241804 -0.1944036065 2.307433178 2.113029571 0.3244202693
Roy2006 \citenum{Roy2006AutomatedIndex} Rule-based C Diagnosis 0 0 2.4 -0.2589918733 0.2522731856 0.001705540212 0.2589918733 0.2522731856 2.40170554 2.653978726 0.4390591084
Grady \citenum{Grady2006RandomSegmentation} Rule-based C Segmetation 1 0 1.6 -0.1998748083 0.3123024001 0.1580230639 0.8001251917 0.3123024001 1.758023064 2.070325464 0.6393883504
Hojjatoleslami \citenum{Hojjatoleslami1998RegionApproach} Rule-based C Segmetation 0 0 2.6 0.3216764216 0.1988210954 0.09475114097 0.3216764216 0.1988210954 2.694751141 2.893572236 0.6267974109
Li2003 \citenum{Li2003EstablishingImages} Rule-based C Segmetation 0 0 2.5 -0.03838720687 0.3192205391 0.1896563475 0.03838720687 0.3192205391 2.689656347 3.008876887 0.4960816118
Artaechevarria2010LongitudinalMicro-CT \citenum{Artaechevarria2010} Rule-based C Segmetation 0 1 2.6 0.1590074947 -0.2646945508 0.1917647935 0.1590074947 0.7353054492 2.791764794 3.527070243 0.897064558
Tao \citenum{Tao2009Multi-levelImages} Rule-based C Diagnosis 0 0 2.5 -0.1773657304 -0.1040879297 0.03362432266 0.1773657304 -0.1040879297 2.533624323 2.429536393 0.006375256144
Farag \citenum{Farag2013ASets} Rule-based C Diagnosis 0 0 2.5 -0.3110172553 0.1775679048 -0.04041556179 0.3110172553 0.1775679048 2.459584438 2.637152343 0.5447816103
Prasad \citenum{prasad2004multilevel} Rule-based C Diagnosis 0 0 1.8 0.05169140405 0.3265963208 -0.05866202934 0.05169140405 0.3265963208 1.741337971 2.067934291 0.2606815246
Kuhnigk \citenum{Kuhnigk2006MorphologicalScans} Rule-based C Diagnosis 1 1 1.9 0.3015234567 0.1814757526 0.012177778 1.301523457 1.181475753 1.912177778 3.093653531 0.5750138521
Pu \citenum{Pu2008AdaptiveImages} Rule-based C Segmetation 0 1 1.7 -0.02113646529 -0.3262301494 -0.02329979903 0.02113646529 0.6737698506 1.676700201 2.350470052 0.5222645289
Armato2004 \citenum{Armato2004AutomatedDiagnosis1} Rule-based C Segmetation 0 1 2.4 0.2599342486 -0.0866278902 0.08857595005 0.2599342486 0.9133721098 2.48857595 3.40194806 0.3786138675


==> LICENSE.txt <==
The MIT License (MIT)

Copyright (c) 2013 Krishna Kumar

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in
all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN
THE SOFTWARE.

